Cryogenic scintillation veto for $0\nu2\beta$ bolometric experiments: from a concept to BINGO prototypes

Achieving a very low, ideally zero, background level, along with ensuring high energy resolution and detection efficiency, are the main tasks in the development of the next generation of experiments to search for neutrinoless double beta ($0\nu2\beta$) decay. Cryogenic scintillating bolometers meet these basic requirements perfectly. The main ideas pursued in the BINGO (Bi-Isotope $0\nu2\beta$ Next Generation Observatory) project are the use of a cryogenic scintillation anti-coincidence veto, the minimization of the detector array passive materials, and the use of advanced cryogenic light detectors to reduce backgrounds from surface radioactivity and random signal coincidences. This article presents simulation results for detectors based on Li$_2$MoO$_4$ or TeO$_2$ surrounded by a 5-cm-thick active Bi$_4$Ge$_3$O$_{12}$ scintillation veto, demonstrating the potential to reduce the background by up to a factor of $10^3$, depending on the source location and the type of radionuclide. We further present results from the first cryogenic tests of a small scale prototype with respect to the feasibility of this proposed veto.

==> bibitem_list_old.txt <==


\begin{thebibliography}{99}

\bibitem{King:2014} S.F. King et al., Neutrino mass and mixing: from theory to experiment, New J. Phys. 16 (2014) 045018.

\bibitem{Bellini:2014} G. Bellini, L. Ludhova, G. Ranucci, F.L. Villante, Neutrino Oscillations, Adv. High Energy Phys.  2014 (2014) 191960. 

\bibitem{Balantekin:2013} A.B.~Balantekin, W.C.~Haxton, Neutrino oscillations, Prog. Part. Nucl. Phys. 71 (2013) 150.

\bibitem{Bilenky:2015a} S.M.~Bilenky, Neutrino in standard model and beyond, Phys. Part. Nucl. 46 (2015) 475. 

\bibitem{Miranda:2015} O.G.~Miranda, H.~Nunokawa, Non standard neutrino interactions: current status and future prospects, New J. Phys. 17 (2015) 095002.

\bibitem{Xu:2021} W.L.~Xu, N.~DePorzio, J.B.~Mu\~{n}oz, C.~Dvorkin, Accurately weighing neutrinos with cosmological surveys, Phys. Rev. D 103 (2021) 023503.

\bibitem{Shao:2025} H.~Shao et al., Cosmological limits on the neutrino mass sum for beyond-$\Lambda$CDM models, Phys. Rev. D 111 (2025) 083535.

\bibitem{Formaggio:2021} J.A.~Formaggio, A.L.C.~de~Gouv\^{e}a, R.G.H.~Robertson, Direct measurements of neutrino mass, Phys. Rep. 914 (2021) 1.

\bibitem{Aker:2022} M.~Aker et al., The KATRIN Collaboration, Direct neutrino-mass measurement with sub-electronvolt sensitivity, Nature Physics volume 18 (2022) 160.

\bibitem{Bilenky:2015b} S.M.~Bilenky, C.~Giunti, Neutrinoless double-beta decay: A probe of physics beyond the Standard Model, International Journal of Modern Physics A 30 (2015) 1530001.

\bibitem{Vergados:2016} J.D.~Vergados, H.~Ejiri, F.~\v{S}imkovic, Neutrinoless double beta decay and neutrino mass, Int. J. Mod. Phys. E 25 (2016) 1630007.

\bibitem{Dolinski:2019} M.J.~Dolinski, A.W.P.~Poon, W.~Rodejohann, Neutrinoless Double-Beta Decay: Status and Prospects, Annu. Rev. Nucl. 69 (2019) 219.

\bibitem{Gomez:2023} J.J. G\'{o}mez-Cadenas et al., The search for neutrinoless double-beta decay, La Rivista del Nuovo Cimento, 46 (2023) 619,

\bibitem{Agostini:2023} M.~Agostini, G.~Benato, J.A.~Detwiler, J.~Men\'{e}ndez, F.~Vissani, Toward the discovery of matter creation with neutrinoless $\beta\beta$ decay, Rev. Mod. Phys. 95 (2023) 025002.

\bibitem{Bossio:2024} E. Bossio, M. Agostini, Probing beyond the standard model physics with double-beta decays, J. Phys. G: Nucl. Part. Phys. 51 (2024) 023001.

\bibitem{Agostini:2018} M.~Agostini et al., Final Results of GERDA on the Search for Neutrinoless Double-$\beta$ Decay, Phys. Rev. Lett. 125 (2020) 252502.

\bibitem{Adams:2020} D.Q.~Adams et al., Improved Limit on Neutrinoless Double-Beta Decay in $^{130}$Te with CUORE, Phys. Rev. Lett. 124 (2020) 122501.

\bibitem{Azzolini:2022} O. Azzolini et al., Final Result on the Neutrinoless Double Beta Decay of $^{82}$Se with CUPID-0, Phys. Rev. Lett. 129 (2022) 111801.

\bibitem{Augier:2022} C.~Augier et al., Final results on the $0\nu\beta\beta$ decay half-life limit of $^{100}$Mo from the CUPID-Mo experiment, Eur. Phys. J. C 82 (2022) 1033.

\bibitem{Abe:2023} S.~Abe et al., Search for the Majorana Nature of Neutrinos in the Inverted Mass Ordering Region with KamLAND-Zen,  Phys. Rev. Lett. 130 (2023) 051801.

\bibitem{Agrawal:2025a} A.~Agrawal et al., Improved Limit on Neutrinoless Double Beta Decay of $^{100}$Mo from AMoRE-I, Phys. Rev. Lett. 134 (2025) 082501.

\bibitem{Alfonso:2025} K.~Alfonso et al., CUPID, the CUORE upgrade with particle identification,  Eur. Phys. J. C 85 (2025) 737.

\bibitem{Agrawal:2025b} A.~Agrawal et al., Projected background and sensitivity of AMoRE-II, Eur. Phys. J. C 85 (2025) 9.

\bibitem{Chernyak:2012} D.M.~Chernyak et al., Random coincidence of $2\nu2\beta$ decay events as a background source in bolometric $0\nu2\beta$ decay experiments, Eur. Phys. J. C 72 (2012) 1989.

\bibitem{BINGO-web} http://www.bingo-neutrino.eu/. (Accessed 08 July 2025).

\bibitem{Khalife:2023} EPJ Web Conf. 290 (2023) 04002.

\bibitem{GEANT4} S. Agostinelli et al., Geant4--a simulation toolkit, Nucl. Instrum. Methods A 506, 250 (2003).

\bibitem{DECAY0} O.A.~Ponkratenko, V.I.~Tretyak, Yu.G.~Zdesenko, Event generator DECAY4 for simulating double-beta processes and decays of radioactive nuclei, Phys. At. Nucl. 63 (2000) 1282.

\bibitem{Sailer:2012} C.~Sailer, B.~Lubsandorzhiev, C.~Strandhagen, J.~Jochum, Low temperature light yield measurements in NaI and NaI(Tl). Eur. Phys. J. C 72 (2012) 2061.

\bibitem{Mikhailik:2007a} V.B.~Mikhailik, S.~Henry, H.~Kraus,  I.~Solskii, Temperature dependence of CaMoO$_4$ scintillation properties, Nucl. Instrum. Methods  A, 583 (2007) 350.

\bibitem{Moszynski:2003} M.~Moszy\'{n}ski et al., Application of large area avalanche photodiodes to study
scintillators at liquid nitrogen temperatures, Nucl. Instrum. Methods A 504 (2003) 307.

\bibitem{Moszynski:2004} M.~Moszy\'{n}ski et al., Intrinsic energy resolution and light yield nonproportionality of BGO, IEEE TNS 51 (2004) 1074.

\bibitem{Gironnet:2008} J.~Gironnet et al., Scintillation studies of Bi$_4$Ge$_3$O$_{12}$ (BGO) down to a temperature of 6 K, Nucl. Instr, Meth. A 594 (2008) 358.

\bibitem{Mikhailik:2005} V.B.~Mikhailik, S.~Henry, H.~Kraus,  I.~Solskii, Characterization of CaWO$_4$ scintillator at room and liquid nitrogen temperatures, Nucl. Instrum. Methods A 553 (2005) 578.

\bibitem{Mikhailik:2007b} V.B.~Mikhailik, H.~Kraus, S.~Henry, A.J.B.~Tolhurst, Scintillation studies of CaWO$_4$ in the millikelvin temperature range, Phys. Rev. B 75 (2007) 184308.

\bibitem{Pankratova:2024} V.~Pankratova, K.~Chernenko, A.I.~Popov, V.~Pankratov, Temperature behavior of Ce$^{3+}$ emission in (Lu,Y)$_2$SiO$_5$ single crystals excited by vacuum ultraviolet synchrotron light, Opt. Materi.: X 22 (2024) 100322.

\bibitem{Kraus:2009} H.~Kraus et a., ZnWO$_4$ scintillators for cryogenic dark matter experiments, Nucl, Instrum. Methods A 600 (2009) 594.  

\bibitem{Danevich:2010}  F.A.~Danevich et al., Feasibility study of PbWO$_4$ and PbMoO$_4$ crystal scintillators for cryogenic rare events experiments, Nucl. Instrum. Methods A 622 (2010) 608.

%\bibitem{Adams:2024} D.Q.~Adams et al., (CUORE Collaboration), Data-driven background model for the CUORE experiment, Phys. Rev. D 110 (2024) 052003.

\bibitem{Ji:2014} Zhiming Ji, Haihong Ni, Lanying Yuan, Junfeng Chen, Shaohua Wang, Investigation of optical transmittance and light response uniformity of 600-mm-long BGO crystals, Nucl. Instr. Meth. A 753 (2014) 143.

\bibitem{Holl:1988} I.~Holl, E.~Lorenz, G.~Mageras, A measurement of the light yield of common inorganic scintillators, IEEE Trans. Nucl. Sci. 35 (1988) 105.

\bibitem{Humm:2003} J.L.~Humm, A.~Rosenfeld, A.~Del~Guerra,   From PET detectors to PET scanners Eur. J. Nucl. Med. Mol. Imaging 30 (2003) 1574.

\bibitem{Verdier:2011} M.-A.~Verdier et al., Scintillation properties of Bi$_4$Ge$_3$O$_{12}$ down to 3 K under $\gamma$ rays, Phys. Rev. B 84 (2011) 214306.

\bibitem{Melcher:1985} C.L. Melcher, J.S. Schweitzer, A.~Liberman, J.~Simonetti, Temperature dependence of fluorescence decay time and emission spectrum of bismuth germanate, IEEE TNS NS-32 (1985) 529.

\bibitem{Weber:1973} M.J.~Weber, R.R.~Monchamp, Luminescence of Bi4Ge3O12: Spectral and decay properties,  J. Appl. Phys. 44 (1973) 5495.

\bibitem{Melcher:2000} C.L.~Melcher, Scintillation Crystals for PET, J Nucl. Med. 41 (2000) 1051.

\bibitem{Jellison:2010} G.E.~Jellison Jr., S.~Auluck, D.J.~Singh, L.A.~Boatner, Optical properties of bismuth germanate, J. Appl. Phys. 107 (2010) 013514.

\bibitem{Sasano:2013} M.~Sasano et al., Geometry dependence of the light collection efficiency of BGO crystal scintillators read out by avalanche photo diodes, Nucl. Instr. Meth. A 715 (2013) 105.

\bibitem{Brunner:2017} S.E.~Brunner, D.R.~Schaart, BGO as a hybrid scintillator / Cherenkov radiator for cost-effective time-of-flight PET, Phys. Med. Biol. 62 (2017) 4421. 

\bibitem{Yuan:2018} L.~Yuan et al., High light response uniformity in industrial growth of 600-mm-long BGO crystals for DArk Matter Particle Explorer, IEEE Trans. Nucl. Sci. 65 (2018) 1403.

\bibitem{Aspnes:1983} D.E.~Aspnes, A.A.~Studna, Dielectric functions and optical parameters of Si, Ge, GaP, GaAs, GaSb, InP, InAs, and InSb from 1.5 to 6.0 eV, Phys. Rev. B 27 (1983) 985. 

\bibitem{Nunley:2016} T.N.~Nunley et al., Optical constants of germanium and thermally grown germanium dioxide from 0.5 to 6.6eV via a multisample ellipsometry investigation, J. Vac. Sci. Technol. B 34 (2016) 061205.

\bibitem{Alfonso:2023} K.~Alfonso et al., A first test of CUPID prototypal light detectors with NTD‑Ge sensors in a pulse‑tube cryostat, JINST 18 (2023) P06033.

%\bibitem{Novati:2019} V.~Novati et al., Charge-to-heat transducers exploiting the Neganov-Trofimov-Luke effect for light detection in rare-event searches, Nucl. Inst. Meth. A 940 (2019) 320.

\bibitem{Armatol:2024} A.~Armatol et al., BINGO innovative assembly for background reduction in bolometric $0\nu\beta\beta$ experiments, Nucl. Inst. Meth. A 1069 (2024) 169936.

\bibitem{tekraMelinexxAEFilm} https://www.tekra.com/products/films/polyester-films/polyester-pet/melinex-339

\bibitem{Haller:1994} E.E. Haller, Advanced far-infrared detectors, Infrared Phys. Technol. 35 (1994)
127.

\bibitem{heater} A.Alessandrell oe tal. Methods for response stabilization in bolometers for rare decays.
Nucl. Instrum. Meth. A, 412:454–464, 1998.

\bibitem{Poda:2021hsv}
D.~Poda, ``Scintillation in Low-Temperature Particle Detectors,'' MDPI Physics 3, no.3, 473-535 (2021)

\bibitem{Birks:1964}  J.B.~Birks, {\it The Theory and Practice of Scintillation Counting}, Pergamon Press, Oxford, 1964.

\bibitem{Danevich:2014a} F.A.~Danevich et al., Optimization of light collection from crystal scintillators for cryogenic experiments, Nucl. Instr.  Meth. A 744 (2014) 41.

\bibitem{Danevich:2014b} F.A.~Danevich et al., Impact of geometry on light collection efficiency of scintillation detectors for cryogenic rare event searches, Nucl. Instr.  Meth. B 336 (2014) 26.
 
\bibitem{CUPID:2023dqd} K.~Alfonso \textit{et al.} [CUPID and CROSS], ``Twelve-crystal prototype of Li$_2$MoO$_4$ scintillating bolometers for CUPID and CROSS experiments,'' JINST 18, no.06, P06018 (2023)

\bibitem{Roncali:2019} E.~Roncali et al., Cerenkov light transport in scintillation crystals explained: realistic simulation with GATE, Biomed. Phys. Eng. Express 5 (2019) 035033.

\bibitem{Armatol:2024bsb}
A.~Armatol, C.~Augier, I.~C.~Bandac, D.~Baudin, G.~Benato, V.~Berest, L.~Berg{\'e}, J.~Billard, J.~M.~Calvo-Mozota and P.~Carniti, et al., BINGO innovative assembly for background reduction in bolometric 0{\ensuremath{\nu}}{\ensuremath{\beta}}{\ensuremath{\beta}} experiments, Nucl. Instrum. Meth. A 1069 (2024), 169936

\end{thebibliography}


==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

25.11.10  svjour3.cls   3.3   \subclass(name) modified to emit:
                              "Mathematics Subject Classification (2010)"


==> readme-epjc.txt <==
In this distribution is included following files:

- SVJourn3 standart distribution;
- Additional files for the EPJC journal:

  svepjc3.clo        EPJC journal class option
  template-epjc.tex  EPJC template
  svjourn3-epjc.tex  EPJC sample (.tex}
  svjourn3-epjc.pdf  EPJC sample (.pdf)


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


